EvidMTL: Evidential Multi-Task Learning for Uncertainty-Aware Semantic Surface Mapping from Monocular RGB Images

For scene understanding in unstructured environments, an accurate and uncertainty-aware metric-semantic mapping is required to enable informed action selection by autonomous systems. Existing mapping methods often suffer from overconfident semantic predictions, and sparse and noisy depth sensing, leading to inconsistent map representations. In this paper, we therefore introduce EvidMTL, a multi-task learning framework that uses evidential heads for depth estimation and semantic segmentation, enabling uncertainty-aware inference from monocular RGB images. To enable uncertainty-calibrated evidential multi-task learning, we propose a novel evidential depth loss function that jointly optimizes the belief strength of the depth prediction in conjunction with evidential segmentation loss. Building on this, we present EvidKimera, an uncertainty-aware semantic surface mapping framework, which uses evidential depth and semantics prediction for improved 3D metric-semantic consistency. We train and evaluate EvidMTL on the NYUDepthV2 and assess its zero-shot performance on ScanNetV2, demonstrating superior uncertainty estimation compared to conventional approaches while maintaining comparable depth estimation and semantic segmentation. In zero-shot mapping tests on ScanNetV2, EvidKimera outperforms Kimera in semantic surface mapping accuracy and consistency, highlighting the benefits of uncertainty-aware mapping and underscoring its potential for real-world robotic applications.

==> figures/methods/sys_overview.pgf <==
\tikzstyle{block} = [rectangle, rounded corners, minimum width=2.2cm,
                      minimum height=2.0cm, text centered, draw=black,
                      fill=blue!20, font=\small, align=center]
\tikzstyle{cloud_block} = [rectangle, rounded corners, minimum width=2.2cm,
                      minimum height=2.0cm, text centered, draw=black,
                      fill=green!20, font=\small, align=center]
\tikzstyle{kimerablock} = [rectangle, rounded corners, minimum width=8cm, minimum height=3cm, draw=black, fill=white!15, font=\small, align=center]
\tikzstyle{subblock} = [rectangle, rounded corners, minimum width=1.5cm, minimum height=1.0cm, draw=black, fill=magenta!20, font=\footnotesize, align=center]
\tikzstyle{planner_subblock} = [rectangle, rounded corners, minimum width=1.5cm, minimum height=1.0cm, draw=black, fill=cyan!20, font=\footnotesize, align=center]

\tikzstyle{plannerblock} = [rectangle, rounded corners, minimum width=7.8cm, minimum height=3.6cm, draw=black, fill=white!15, font=\small, align=center]
\tikzstyle{startstop} = [rectangle, rounded corners, minimum width=3.5cm, minimum height=1.2cm, text centered, draw=black, fill=red!30]
\tikzstyle{arrow} = [thick,->,>=stealth]
\tikzstyle{line} = [thick]


\begin{tikzpicture}[node distance=2.7cm]

    % Depth-Semantic Net
    \node (depthnet) [block] {Evidential \\ Swin-MTL};
    % Semantic Point Cloud
    \node (pointcloud) [cloud_block, right of=depthnet, xshift=1.7cm] {Evidential \\ Semantic \\Cloud Creator};
    \node (kimera) [kimerablock, right of=pointcloud, xshift=4.4cm] {};
    \node[above=0.01cm of kimera, align = center, font=\small] {Kimera Semantics Evidential Mapping};
    \node (tsdf_fusion) [subblock, right of=pointcloud, xshift=3.0cm, yshift=0.8cm]
    {Recursive\\TSDF Update};
    \node (semantic_bki) [subblock, right of=pointcloud, xshift=3.0cm, yshift=-0.8cm]
    {Semantic\\BKI};
    \node (semantic_fusion) [subblock, right of=semantic_bki, xshift=0.5cm, yshift= 0cm]
    {Recursive\\Semantic\\Update};

    %\node (horizon)[planner_subblock, left of=graph, xshift=0.3cm, yshift = 0.0cm]{\\Receding\\Horizon\\Planner};

    % Arrows with Labels
    \draw [arrow] (-2,0) -- node[midway, align=center, font = \footnotesize] {RGB\\Image} (depthnet.west);
    %\draw [arrow] (-3,-2.5) -- node[above] {Camera Transform} (kimera.west);
    % Arrows with proper starting points from depthnet.east
    \coordinate (depthnet_upper) at ([yshift=0.5cm] depthnet.east);
    \coordinate (depthnet_lower) at ([yshift=-0.5cm] depthnet.east);
    \coordinate (pointcloud_upper) at ([yshift=0.5cm] pointcloud.west);
    \coordinate (pointcloud_lower) at ([yshift=-0.5cm] pointcloud.west);
    % Arrows with single node containing both above and below text
    \draw [arrow] (depthnet_upper) -- node[midway, align=center, yshift = 10pt, font = \footnotesize] {Evidential\\Semantic Seg} (pointcloud_upper);
    \draw [arrow] (depthnet_lower) -- node[midway, align=center, yshift = 5pt, font = \footnotesize] {Evidential Depth} (pointcloud_lower);

    \draw [arrow] (pointcloud) -- node[midway, align=center, yshift=10pt, font = \footnotesize] {Evidential\\Semantic Cloud} (kimera);
    \draw [arrow] (7.5,0.8) -- node[midway, align=center, yshift= 5pt,  font = \footnotesize] {Ev Depth} (tsdf_fusion.west);
    \draw [line] (tsdf_fusion.east)  -- node[midway, align=center, yshift=5pt, font = \footnotesize] {TSDF Layer} ([yshift = 0.8cm]kimera.east);

    \draw [arrow] (7.5,-0.8) -- node[midway, align=center, yshift=10pt, font = \footnotesize] {Ev Semantic\\Training Points} (semantic_bki.west);
    \draw [arrow] (semantic_bki.east) -- node[midway, align=center, yshift=10pt, font = \footnotesize] {Ev Semantic\\Query Points} (semantic_fusion.west);
    \draw [line] (semantic_fusion.east)  -- node[midway, align=center, yshift=10pt, font = \footnotesize] { Semantic\\Layer} ([yshift = -0.8cm]kimera.east);
    \coordinate (midpoint) at ($(tsdf_fusion.east)!0.5!(12.8,0.8)$);
    \draw [arrow] (midpoint) -- ++(0,-0.65) -- ++(-1.811,0) -- (semantic_bki.north);
    \draw[arrow](kimera.east) -- ([xshift=1.0cm] kimera.east);
% Main Kimera Mapping Block
\end{tikzpicture}

